A replica approach to the state-dependent synapses neural network

The replica method is applied to a neural network model with state-dependent synapses built from those patterns having a correlation with the state of the system greater than a certain threshold. Replica-symmetric and first-step replica-symmetry-breaking results are presented for the storage capacity at zero temperature as a function of this threshold value. A comparison is made with existing results based upon mean-field equations obtained by using a statistical method.

==> readme.txt <==
%auto-ignore
Article submitted by:   D. Boll\'e
Journal submitted to:   Journal of Physics A (section Statistical)
Article title:          A replica approach to the state-dependent synapses
                        neural network
Authors:                D. Boll\'e, G.M. Shim and B. Van Mol
Article type:           Paper
Status of article:      new
Reference number:       \
Postal address:         Instituut voor Theoretische Fysica, K.U.Leuven
                        Celestijnenlaan 200D
                        B-3001 Leuven, Belgium
E-mail address:         desire.bolle@fys.kuleuven.ac.be
Phone number:           +32 (0)16/32.72.46
Fax number:             +32 (0)16/32.79.86
Article format:         LaTeX 2e
Number of figures:      2
PACS numbers:           75.10.Nr, 05.20.-y, 64.60.Cn, 87.10.+e

